ALMA detection of acetone, disulfur monoxide, and carbon monoxide in the Jupiter volcanic moon Io

The extremely thin atmosphere of Jupiter's volcanic moon Io primarily consists of sulfur (S), sodium (Na), and oxygen (O) molecules that are controlled by the combination of the sublimation and volcanic outgasses. We present the first spectroscopic detection of the two rotational emission lines of acetone (CH$_{3}$COCH$_{3}$) and a single emission line of disulfur monoxide (S$_{2}$O), and carbon monoxide (CO) at frequency $\nu$ = 346.539, 346.667, 346.543, and 345.795 GHz respectively using the archival data of high-resolution Atacama Large Millimeter/Submillimeter Array (ALMA) interferometer with band 7 observation. All molecular species are detected with $\ge$5$\sigma$ statistical significance. Jupiter's moon Io is the most volcanically active body in the solar system with a very thin and spatially variable atmosphere. The volcanic gas CH$_{3}$COCH$_{3}$, S$_{2}$O, and CO are mainly coming from volcanic plumes. The statistical column density of CH$_{3}$COCH$_{3}$ line is N(CH$_{3}$COCH$_{3}$) = 3.18$\times$10$^{15}$ cm$^{-2}$ but for the cases of S$_{2}$O and CO, the column densities are N(S$_{2}$O) = 2.63$\times$10$^{16}$ cm$^{-2}$ and N(CO) = 5.27$\times$10$^{15}$ cm$^{-2}$ respectively. The carbon monoxide gas is mainly formed by the photolysis of the volcanic gas acetone.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

